Measurement of the cross section for inclusive isolated-photon production in $pp$ collisions at $\sqrt s=13$ TeV using the ATLAS detector

Inclusive isolated-photon production in $pp$ collisions at a centre-of-mass energy of 13 TeV is studied with the ATLAS detector at the LHC using a data set with an integrated luminosity of 3.2 fb$^{-1}$. The cross section is measured as a function of the photon transverse energy above 125 GeV in different regions of photon pseudorapidity. Next-to-leading-order perturbative QCD and Monte Carlo event-generator predictions are compared to the cross-section measurements and provide an adequate description of the data.

==> Metadata.txt <==
Title: Measurement of the cross section for inclusive isolated-photon
        production in $pp$ collisions at $\sqrt s=13$ TeV using the ATLAS 
        detector

Abstract:
Inclusive isolated-photon production in $pp$ collisions at a
centre-of-mass energy of 13 TeV is studied with the ATLAS detector
at the LHC using a data set with an integrated luminosity of
3.2 fb$^{-1}$. The cross section is measured as a function of the photon
transverse energy above 125 GeV in different regions of photon
pseudorapidity. Next-to-leading-order perturbative QCD and Monte Carlo
event-generator predictions are compared to the cross-section
measurements and provide an adequate description of the data.

Comments: 38 pages in total, author list starting page 22, 3 figures, 2 tables, 
submitted to Physics Letters B, All figures including auxiliary figures are available at 
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2016-08/

CERN-EP-2016-291

keywords: photons, QCD, PDFs

